An Empirical Calibration of the Helium Abundance in HII Regions based in Literature and CALIFA Survey data

Helium is the second most common chemical species in the Universe. The study of helium abundance has the potential to unravel the chemical evolution of and within galaxies. In this study, we provide an empirical calibration for the singly ionized helium abundance: $12+\log_{10}({\rm He}^+/{\rm H}^+)$, based on the emission line flux ratio He$_{\lambda5876}$/H$\alpha$ from Galactic and extragalactic HII regions compiled from the literature. Based on this calibrator, we explore for the first time the helium abundance in a large sample of HII regions located in galaxies representative of the nearby Universe from the CALIFA survey. Furthermore, this calibrator allows us to explore the variations of the helium abundance with respect to the oxygen abundance. The observed trends are in agreement with a change in the chemical enrichment with mass/oxygen abundance similar to the one observed due to the inside-out model in a MW-galaxy (highlighting the connection between resolved and global trends in galaxies). Our calibrator provides an empirical proxy to estimate the helium abundance at kpc scales as well as to constrain chemical evolutionary models.

==> An Empirical Calibration of the Helium Abundance/LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
